Realizing the potential of astrostatistics and astroinformatics

This Astro2020 State of the Profession Consideration White Paper highlights the growth of astrostatistics and astroinformatics in astronomy, identifies key issues hampering the maturation of these new subfields, and makes recommendations for structural improvements at different levels that, if acted upon, will make significant positive impacts across astronomy.

==> README.txt <==
2019-09-25

This corresponds to the APC Whitepaper submitted to Astro2020 as
listed here:

Astro2020 Community Input
https://sites.nationalacademies.org/DEPS/Astro2020/DEPS_192906 

The direct URL to the submitted Whitepaper is:

Realizing the potential of astrostatistics and astroinformatics
http://surveygizmoresponseuploads.s3.amazonaws.com/fileuploads/623127/5043187/117-dc1174707448e7cacceea41c9d1684a4_EadieGwendolynM.pdf

This arXiv version differs from the submitted version only in
minor fixes to a few references.

Tom Loredo
loredo@astro.cornell.edu

